Examining the Limits of Word2Vec with Toki Pona

Word2Vec's effectiveness at generating semantic embeddings has been widely validated, yet it has been tested almost exclusively on languages with large vocabulary inventories. This study examines whether Word2Vec can successfully capture semantic relationships within an extremely reduced vocabulary using data from Toki Pona, a constructed language with approximately 130 words. We sourced 1.4 million sentences (7.95 million tokens) from the Toki Pona community for training. Approximately 23% of sentences in the corpus contain non-Toki Pona tokens such as named entities, loanwords, and neologisms. To investigate whether this linguistic noise enhances or hinders performance -- a topic rarely addressed in word embedding literature -- we trained two distinct models: one retaining these incidental tokens and another filtering them out completely. Evaluation was conducted using quantitative methods measuring word proximity to semantic category centroids, automated silhouette scores via agglomerative clustering, and qualitative analysis utilizing representational similarity matrices compared against English. The results indicate that while sparse, non-core tokens do not affect the relative structure of the learned embeddings, they actually draw similar words closer together in the vector space. Importantly, Word2Vec's effectiveness depends more on distributional patterns than lexicon size even at this extreme lower bound.

==> matrix_en.csv <==
RowLabel,ColLabel,Value,x,y
animals,animals,0.5864468812942505,0,0
animals,body,0.13038399815559387,1,0
animals,conflict,0.10483525693416595,2,0
animals,evaluative.negative,0.07093015313148499,3,0
animals,evaluative.positive,0.06946238875389099,4,0
animals,movement,0.03877555578947067,5,0
animals,plants_and_food,0.19854822754859924,6,0
animals,spatial,0.05015060305595398,7,0
body,animals,0.13038399815559387,0,1
body,body,0.3390013575553894,1,1
body,conflict,0.09387935698032379,2,1
body,evaluative.negative,0.0971020758152008,3,1
body,evaluative.positive,0.07910642772912979,4,1
body,movement,0.10818450152873993,5,1
body,plants_and_food,0.07485099881887436,6,1
body,spatial,0.1648421287536621,7,1
conflict,animals,0.10483525693416595,0,2
conflict,body,0.09387935698032379,1,2
conflict,conflict,0.3030080497264862,2,2
conflict,evaluative.negative,0.12758298218250275,3,2
conflict,evaluative.positive,0.09669089317321777,4,2
conflict,movement,0.17736811935901642,5,2
conflict,plants_and_food,0.08047132194042206,6,2
conflict,spatial,0.0982055738568306,7,2
evaluative.negative,animals,0.07093015313148499,0,3
evaluative.negative,body,0.0971020758152008,1,3
evaluative.negative,conflict,0.12758298218250275,2,3
evaluative.negative,evaluative.negative,0.4036071300506592,3,3
evaluative.negative,evaluative.positive,0.2926443815231323,4,3
evaluative.negative,movement,0.10047104954719543,5,3
evaluative.negative,plants_and_food,0.06241005286574364,6,3
evaluative.negative,spatial,0.09920841455459595,7,3
evaluative.positive,animals,0.06946238875389099,0,4
evaluative.positive,body,0.07910642772912979,1,4
evaluative.positive,conflict,0.09669089317321777,2,4
evaluative.positive,evaluative.negative,0.2926443815231323,3,4
evaluative.positive,evaluative.positive,0.5162369608879089,4,4
evaluative.positive,movement,0.1396392285823822,5,4
evaluative.positive,plants_and_food,0.05730374529957771,6,4
evaluative.positive,spatial,0.11853925883769989,7,4
movement,animals,0.03877555578947067,0,5
movement,body,0.10818450152873993,1,5
movement,conflict,0.17736811935901642,2,5
movement,evaluative.negative,0.10047104954719543,3,5
movement,evaluative.positive,0.1396392285823822,4,5
movement,movement,0.5342669486999512,5,5
movement,plants_and_food,0.06976397335529327,6,5
movement,spatial,0.15621662139892578,7,5
plants_and_food,animals,0.19854822754859924,0,6
plants_and_food,body,0.07485099881887436,1,6
plants_and_food,conflict,0.08047132194042206,2,6
plants_and_food,evaluative.negative,0.06241005286574364,3,6
plants_and_food,evaluative.positive,0.05730374529957771,4,6
plants_and_food,movement,0.06976397335529327,5,6
plants_and_food,plants_and_food,0.3914222717285156,6,6
plants_and_food,spatial,0.06192692369222641,7,6
spatial,animals,0.05015060305595398,0,7
spatial,body,0.1648421287536621,1,7
spatial,conflict,0.0982055738568306,2,7
spatial,evaluative.negative,0.09920841455459595,3,7
spatial,evaluative.positive,0.11853925883769989,4,7
spatial,movement,0.15621662139892578,5,7
spatial,plants_and_food,0.06192692369222641,6,7
spatial,spatial,0.3791448473930359,7,7


==> matrix_en_full.csv <==
RowLabel,ColLabel,Value,x,y
action,action,0.4058777093887329,0,0
action,animals,0.04800207167863846,1,0
action,artifact,0.052939366549253464,2,0
action,body,0.10885287076234818,3,0
action,cognition,0.11280778050422668,4,0
action,colors,0.06820113211870193,5,0
action,conflict,0.15547552704811096,6,0
action,evaluative.negative,0.10986356437206268,7,0
action,evaluative.positive,0.18309833109378815,8,0
action,exchange,0.19727736711502075,9,0
action,kinship,0.12767522037029266,10,0
action,medicine,0.11574934422969818,11,0
action,movement,0.25867074728012085,12,0
action,person,0.10276763886213303,13,0
action,place,0.11619388312101364,14,0
action,plants_and_food,0.062462083995342255,15,0
action,quantity,0.1272614300251007,16,0
action,relational,0.11781321465969086,17,0
action,sense.auditory,0.199965700507164,18,0
action,sense.visual,0.18384891748428345,19,0
action,shapes,0.07115110754966736,20,0
action,size,0.12248620390892029,21,0
action,spatial,0.12219517678022385,22,0
action,substance,0.06624753773212433,23,0
action,temperature,0.128514364361763,24,0
action,time.period,0.07927974313497543,25,0
action,time.relative,0.1487383097410202,26,0
animals,action,0.04800207167863846,0,1
animals,animals,0.5864468812942505,1,1
animals,artifact,0.1003563180565834,2,1
animals,body,0.13038399815559387,3,1
animals,cognition,0.07422339916229248,4,1
animals,colors,0.0891541913151741,5,1
animals,conflict,0.10483525693416595,6,1
animals,evaluative.negative,0.07093015313148499,7,1
animals,evaluative.positive,0.06946238875389099,8,1
animals,exchange,0.02449997514486313,9,1
animals,kinship,0.11529099941253662,10,1
animals,medicine,0.08868031203746796,11,1
animals,movement,0.03877555578947067,12,1
animals,person,0.1588834524154663,13,1
animals,place,0.08352062106132507,14,1
animals,plants_and_food,0.19854822754859924,15,1
animals,quantity,0.06378518044948578,16,1
animals,relational,0.05286560207605362,17,1
animals,sense.auditory,0.08095967769622803,18,1
animals,sense.visual,0.0655190497636795,19,1
animals,shapes,0.09350927174091339,20,1
animals,size,0.08268985152244568,21,1
animals,spatial,0.05015060305595398,22,1
animals,substance,0.139998659491539,23,1
animals,temperature,0.09405337274074554,24,1
animals,time.period,0.03804034739732742,25,1
animals,time.relative,0.035089656710624695,26,1
artifact,action,0.052939366549253464,0,2
artifact,animals,0.1003563180565834,1,2
artifact,artifact,0.35953426361083984,2,2
artifact,body,0.12438854575157166,3,2
artifact,cognition,0.11340346932411194,4,2
artifact,colors,0.1287643313407898,5,2
artifact,conflict,0.06439939141273499,6,2
artifact,evaluative.negative,0.0614728145301342,7,2
artifact,evaluative.positive,0.07896937429904938,8,2
artifact,exchange,0.05282895267009735,9,2
artifact,kinship,0.05688571184873581,10,2
artifact,medicine,0.07089470326900482,11,2
artifact,movement,0.03685937076807022,12,2
artifact,person,0.08597519993782043,13,2
artifact,place,0.12885260581970215,14,2
artifact,plants_and_food,0.13544677197933197,15,2
artifact,quantity,0.05974019318819046,16,2
artifact,relational,0.04332243278622627,17,2
artifact,sense.auditory,0.052543602883815765,18,2
artifact,sense.visual,0.09313546121120453,19,2
artifact,shapes,0.12900564074516296,20,2
artifact,size,0.06207234784960747,21,2
artifact,spatial,0.11776450276374817,22,2
artifact,substance,0.1424521803855896,23,2
artifact,temperature,0.08713242411613464,24,2
artifact,time.period,0.06978613138198853,25,2
artifact,time.relative,0.04820223152637482,26,2
body,action,0.10885287076234818,0,3
body,animals,0.13038399815559387,1,3
body,artifact,0.12438854575157166,2,3
body,body,0.3390013575553894,3,3
body,cognition,0.09456130862236023,4,3
body,colors,0.10359509289264679,5,3
body,conflict,0.09387935698032379,6,3
body,evaluative.negative,0.0971020758152008,7,3
body,evaluative.positive,0.07910642772912979,8,3
body,exchange,0.06943203508853912,9,3
body,kinship,0.11008482426404953,10,3
body,medicine,0.12458842992782593,11,3
body,movement,0.10818450152873993,12,3
body,person,0.0855618342757225,13,3
body,place,0.10204675793647766,14,3
body,plants_and_food,0.07485099881887436,15,3
body,quantity,0.07350863516330719,16,3
body,relational,0.07306496053934097,17,3
body,sense.auditory,0.07892437279224396,18,3
body,sense.visual,0.13270193338394165,19,3
body,shapes,0.13819730281829834,20,3
body,size,0.08828932791948318,21,3
body,spatial,0.1648421287536621,22,3
body,substance,0.11532477289438248,23,3
body,temperature,0.11232538521289825,24,3
body,time.period,0.07125555723905563,25,3
body,time.relative,0.10014241933822632,26,3
cognition,action,0.11280778050422668,0,4
cognition,animals,0.07422339916229248,1,4
cognition,artifact,0.11340346932411194,2,4
cognition,body,0.09456130862236023,3,4
cognition,cognition,0.29068723320961,4,4
cognition,colors,0.05750773102045059,5,4
cognition,conflict,0.07488694787025452,6,4
cognition,evaluative.negative,0.0650549978017807,7,4
cognition,evaluative.positive,0.08729156851768494,8,4
cognition,exchange,0.08995997905731201,9,4
cognition,kinship,0.09053655713796616,10,4
cognition,medicine,0.10781347751617432,11,4
cognition,movement,0.06587742269039154,12,4
cognition,person,0.12503503262996674,13,4
cognition,place,0.11368913948535919,14,4
cognition,plants_and_food,0.07645435631275177,15,4
cognition,quantity,0.0886690616607666,16,4
cognition,relational,0.07389302551746368,17,4
cognition,sense.auditory,0.08893203735351562,18,4
cognition,sense.visual,0.15886639058589935,19,4
cognition,shapes,0.07129757106304169,20,4
cognition,size,0.06306293606758118,21,4
cognition,spatial,0.06739448755979538,22,4
cognition,substance,0.07132436335086823,23,4
cognition,temperature,0.0418742299079895,24,4
cognition,time.period,0.08804381638765335,25,4
cognition,time.relative,0.09280054271221161,26,4
colors,action,0.06820113211870193,0,5
colors,animals,0.0891541913151741,1,5
colors,artifact,0.1287643313407898,2,5
colors,body,0.10359509289264679,3,5
colors,cognition,0.05750773102045059,4,5
colors,colors,0.6315738558769226,5,5
colors,conflict,0.0963817611336708,6,5
colors,evaluative.negative,0.09443562477827072,7,5
colors,evaluative.positive,0.11675896495580673,8,5
colors,exchange,0.06090553477406502,9,5
colors,kinship,0.09520693868398666,10,5
colors,medicine,0.03576493263244629,11,5
colors,movement,0.0728866308927536,12,5
colors,person,0.060132138431072235,13,5
colors,place,0.07437124848365784,14,5
colors,plants_and_food,0.11488182097673416,15,5
colors,quantity,0.10743366926908493,16,5
colors,relational,0.11834502965211868,17,5
colors,sense.auditory,0.05658945441246033,18,5
colors,sense.visual,0.1652001589536667,19,5
colors,shapes,0.13797664642333984,20,5
colors,size,0.14326313138008118,21,5
colors,spatial,0.15290024876594543,22,5
colors,substance,0.14600075781345367,23,5
colors,temperature,0.17174458503723145,24,5
colors,time.period,0.08307492733001709,25,5
colors,time.relative,0.0773550271987915,26,5
conflict,action,0.15547552704811096,0,6
conflict,animals,0.10483525693416595,1,6
conflict,artifact,0.06439939141273499,2,6
conflict,body,0.09387935698032379,3,6
conflict,cognition,0.07488694787025452,4,6
conflict,colors,0.0963817611336708,5,6
conflict,conflict,0.3030080497264862,6,6
conflict,evaluative.negative,0.12758298218250275,7,6
conflict,evaluative.positive,0.09669089317321777,8,6
conflict,exchange,0.12355988472700119,9,6
conflict,kinship,0.09981145709753036,10,6
conflict,medicine,0.10492756217718124,11,6
conflict,movement,0.17736811935901642,12,6
conflict,person,0.09213019907474518,13,6
conflict,place,0.10496074706315994,14,6
conflict,plants_and_food,0.08047132194042206,15,6
conflict,quantity,0.09662734717130661,16,6
conflict,relational,0.07839149236679077,17,6
conflict,sense.auditory,0.08196842670440674,18,6
conflict,sense.visual,0.10256709158420563,19,6
conflict,shapes,0.094809390604496,20,6
conflict,size,0.09952236711978912,21,6
conflict,spatial,0.0982055738568306,22,6
conflict,substance,0.06589862704277039,23,6
conflict,temperature,0.11268676072359085,24,6
conflict,time.period,0.1069231778383255,25,6
conflict,time.relative,0.09452582150697708,26,6
evaluative.negative,action,0.10986356437206268,0,7
evaluative.negative,animals,0.07093015313148499,1,7
evaluative.negative,artifact,0.0614728145301342,2,7
evaluative.negative,body,0.0971020758152008,3,7
evaluative.negative,cognition,0.0650549978017807,4,7
evaluative.negative,colors,0.09443562477827072,5,7
evaluative.negative,conflict,0.12758298218250275,6,7
evaluative.negative,evaluative.negative,0.4036071300506592,7,7
evaluative.negative,evaluative.positive,0.2926443815231323,8,7
evaluative.negative,exchange,0.09375065565109253,9,7
evaluative.negative,kinship,0.09364014863967896,10,7
evaluative.negative,medicine,0.07800045609474182,11,7
evaluative.negative,movement,0.10047104954719543,12,7
evaluative.negative,person,0.07427284121513367,13,7
evaluative.negative,place,0.0695861279964447,14,7
evaluative.negative,plants_and_food,0.06241005286574364,15,7
evaluative.negative,quantity,0.12563224136829376,16,7
evaluative.negative,relational,0.16509860754013062,17,7
evaluative.negative,sense.auditory,0.10235247761011124,18,7
evaluative.negative,sense.visual,0.12153531610965729,19,7
evaluative.negative,shapes,0.09042750298976898,20,7
evaluative.negative,size,0.20214498043060303,21,7
evaluative.negative,spatial,0.09920841455459595,22,7
evaluative.negative,substance,0.05272558331489563,23,7
evaluative.negative,temperature,0.18413546681404114,24,7
evaluative.negative,time.period,0.08249545097351074,25,7
evaluative.negative,time.relative,0.09571442008018494,26,7
evaluative.positive,action,0.18309833109378815,0,8
evaluative.positive,animals,0.06946238875389099,1,8
evaluative.positive,artifact,0.07896937429904938,2,8
evaluative.positive,body,0.07910642772912979,3,8
evaluative.positive,cognition,0.08729156851768494,4,8
evaluative.positive,colors,0.11675896495580673,5,8
evaluative.positive,conflict,0.09669089317321777,6,8
evaluative.positive,evaluative.negative,0.2926443815231323,7,8
evaluative.positive,evaluative.positive,0.5162369608879089,8,8
evaluative.positive,exchange,0.13992372155189514,9,8
evaluative.positive,kinship,0.11274844408035278,10,8
evaluative.positive,medicine,0.06190308928489685,11,8
evaluative.positive,movement,0.1396392285823822,12,8
evaluative.positive,person,0.08689180016517639,13,8
evaluative.positive,place,0.04747972637414932,14,8
evaluative.positive,plants_and_food,0.05730374529957771,15,8
evaluative.positive,quantity,0.1404329389333725,16,8
evaluative.positive,relational,0.17612841725349426,17,8
evaluative.positive,sense.auditory,0.11957652866840363,18,8
evaluative.positive,sense.visual,0.14146894216537476,19,8
evaluative.positive,shapes,0.07162094861268997,20,8
evaluative.positive,size,0.22290368378162384,21,8
evaluative.positive,spatial,0.11853925883769989,22,8
evaluative.positive,substance,0.04638160765171051,23,8
evaluative.positive,temperature,0.246561661362648,24,8
evaluative.positive,time.period,0.07516784965991974,25,8
evaluative.positive,time.relative,0.11199125647544861,26,8
exchange,action,0.19727736711502075,0,9
exchange,animals,0.02449997514486313,1,9
exchange,artifact,0.05282895267009735,2,9
exchange,body,0.06943203508853912,3,9
exchange,cognition,0.08995997905731201,4,9
exchange,colors,0.06090553477406502,5,9
exchange,conflict,0.12355988472700119,6,9
exchange,evaluative.negative,0.09375065565109253,7,9
exchange,evaluative.positive,0.13992372155189514,8,9
exchange,exchange,0.41042381525039673,9,9
exchange,kinship,0.07237890362739563,10,9
exchange,medicine,0.0968456044793129,11,9
exchange,movement,0.2661800682544708,12,9
exchange,person,0.07817196100950241,13,9
exchange,place,0.1162431612610817,14,9
exchange,plants_and_food,0.08646436780691147,15,9
exchange,quantity,0.1336022913455963,16,9
exchange,relational,0.13532903790473938,17,9
exchange,sense.auditory,0.1507168710231781,18,9
exchange,sense.visual,0.15669399499893188,19,9
exchange,shapes,0.06371280550956726,20,9
exchange,size,0.13943791389465332,21,9
exchange,spatial,0.0851360484957695,22,9
exchange,substance,0.05418027192354202,23,9
exchange,temperature,0.09187400341033936,24,9
exchange,time.period,0.0740567222237587,25,9
exchange,time.relative,0.14702072739601135,26,9
kinship,action,0.12767522037029266,0,10
kinship,animals,0.11529099941253662,1,10
kinship,artifact,0.05688571184873581,2,10
kinship,body,0.11008482426404953,3,10
kinship,cognition,0.09053655713796616,4,10
kinship,colors,0.09520693868398666,5,10
kinship,conflict,0.09981145709753036,6,10
kinship,evaluative.negative,0.09364014863967896,7,10
kinship,evaluative.positive,0.11274844408035278,8,10
kinship,exchange,0.07237890362739563,9,10
kinship,kinship,0.36371535062789917,10,10
kinship,medicine,0.12111704796552658,11,10
kinship,movement,0.09651543945074081,12,10
kinship,person,0.15961295366287231,13,10
kinship,place,0.10947723686695099,14,10
kinship,plants_and_food,0.06839382648468018,15,10
kinship,quantity,0.08165334910154343,16,10
kinship,relational,0.08012105524539948,17,10
kinship,sense.auditory,0.06895773857831955,18,10
kinship,sense.visual,0.07726523280143738,19,10
kinship,shapes,0.05140777304768562,20,10
kinship,size,0.06080951541662216,21,10
kinship,spatial,0.07392603158950806,22,10
kinship,substance,0.05116219446063042,23,10
kinship,temperature,0.07588446140289307,24,10
kinship,time.period,0.09253771603107452,25,10
kinship,time.relative,0.05738447979092598,26,10
medicine,action,0.11574934422969818,0,11
medicine,animals,0.08868031203746796,1,11
medicine,artifact,0.07089470326900482,2,11
medicine,body,0.12458842992782593,3,11
medicine,cognition,0.10781347751617432,4,11
medicine,colors,0.03576493263244629,5,11
medicine,conflict,0.10492756217718124,6,11
medicine,evaluative.negative,0.07800045609474182,7,11
medicine,evaluative.positive,0.06190308928489685,8,11
medicine,exchange,0.0968456044793129,9,11
medicine,kinship,0.12111704796552658,10,11
medicine,medicine,0.5482565760612488,11,11
medicine,movement,0.11959369480609894,12,11
medicine,person,0.11009601503610611,13,11
medicine,place,0.09902496635913849,14,11
medicine,plants_and_food,0.11944827437400818,15,11
medicine,quantity,0.06725828349590302,16,11
medicine,relational,0.05338321626186371,17,11
medicine,sense.auditory,0.043938130140304565,18,11
medicine,sense.visual,0.0514824204146862,19,11
medicine,shapes,0.041945964097976685,20,11
medicine,size,0.06559103727340698,21,11
medicine,spatial,0.08083243668079376,22,11
medicine,substance,0.08816072344779968,23,11
medicine,temperature,0.09572794288396835,24,11
medicine,time.period,0.07210229337215424,25,11
medicine,time.relative,0.06523773074150085,26,11
movement,action,0.25867074728012085,0,12
movement,animals,0.03877555578947067,1,12
movement,artifact,0.03685937076807022,2,12
movement,body,0.10818450152873993,3,12
movement,cognition,0.06587742269039154,4,12
movement,colors,0.0728866308927536,5,12
movement,conflict,0.17736811935901642,6,12
movement,evaluative.negative,0.10047104954719543,7,12
movement,evaluative.positive,0.1396392285823822,8,12
movement,exchange,0.2661800682544708,9,12
movement,kinship,0.09651543945074081,10,12
movement,medicine,0.11959369480609894,11,12
movement,movement,0.5342669486999512,12,12
movement,person,0.06078992038965225,13,12
movement,place,0.12955474853515625,14,12
movement,plants_and_food,0.06976397335529327,15,12
movement,quantity,0.15179841220378876,16,12
movement,relational,0.13631725311279297,17,12
movement,sense.auditory,0.17398861050605774,18,12
movement,sense.visual,0.1893865168094635,19,12
movement,shapes,0.08032776415348053,20,12
movement,size,0.13921105861663818,21,12
movement,spatial,0.15621662139892578,22,12
movement,substance,0.0506901815533638,23,12
movement,temperature,0.1373564451932907,24,12
movement,time.period,0.11206349730491638,25,12
movement,time.relative,0.21441781520843506,26,12
person,action,0.10276763886213303,0,13
person,animals,0.1588834524154663,1,13
person,artifact,0.08597519993782043,2,13
person,body,0.0855618342757225,3,13
person,cognition,0.12503503262996674,4,13
person,colors,0.060132138431072235,5,13
person,conflict,0.09213019907474518,6,13
person,evaluative.negative,0.07427284121513367,7,13
person,evaluative.positive,0.08689180016517639,8,13
person,exchange,0.07817196100950241,9,13
person,kinship,0.15961295366287231,10,13
person,medicine,0.11009601503610611,11,13
person,movement,0.06078992038965225,12,13
person,person,0.3930935859680176,13,13
person,place,0.15623383224010468,14,13
person,plants_and_food,0.0852525383234024,15,13
person,quantity,0.13960230350494385,16,13
person,relational,0.10839886963367462,17,13
person,sense.auditory,0.0789184719324112,18,13
person,sense.visual,0.08791625499725342,19,13
person,shapes,0.07877616584300995,20,13
person,size,0.08701471984386444,21,13
person,spatial,0.06369835883378983,22,13
person,substance,0.06274890899658203,23,13
person,temperature,0.037538960576057434,24,13
person,time.period,0.10488586127758026,25,13
person,time.relative,0.061683133244514465,26,13
place,action,0.11619388312101364,0,14
place,animals,0.08352062106132507,1,14
place,artifact,0.12885260581970215,2,14
place,body,0.10204675793647766,3,14
place,cognition,0.11368913948535919,4,14
place,colors,0.07437124848365784,5,14
place,conflict,0.10496074706315994,6,14
place,evaluative.negative,0.0695861279964447,7,14
place,evaluative.positive,0.04747972637414932,8,14
place,exchange,0.1162431612610817,9,14
place,kinship,0.10947723686695099,10,14
place,medicine,0.09902496635913849,11,14
place,movement,0.12955474853515625,12,14
place,person,0.15623383224010468,13,14
place,place,0.40071457624435425,14,14
place,plants_and_food,0.11438803374767303,15,14
place,quantity,0.11278879642486572,16,14
place,relational,0.07488170266151428,17,14
place,sense.auditory,0.09648796916007996,18,14
place,sense.visual,0.09339599311351776,19,14
place,shapes,0.10483508557081223,20,14
place,size,0.0861068144440651,21,14
place,spatial,0.1084345355629921,22,14
place,substance,0.12104997038841248,23,14
place,temperature,0.06797390431165695,24,14
place,time.period,0.14066414535045624,25,14
place,time.relative,0.11619604378938675,26,14
plants_and_food,action,0.062462083995342255,0,15
plants_and_food,animals,0.19854822754859924,1,15
plants_and_food,artifact,0.13544677197933197,2,15
plants_and_food,body,0.07485099881887436,3,15
plants_and_food,cognition,0.07645435631275177,4,15
plants_and_food,colors,0.11488182097673416,5,15
plants_and_food,conflict,0.08047132194042206,6,15
plants_and_food,evaluative.negative,0.06241005286574364,7,15
plants_and_food,evaluative.positive,0.05730374529957771,8,15
plants_and_food,exchange,0.08646436780691147,9,15
plants_and_food,kinship,0.06839382648468018,10,15
plants_and_food,medicine,0.11944827437400818,11,15
plants_and_food,movement,0.06976397335529327,12,15
plants_and_food,person,0.0852525383234024,13,15
plants_and_food,place,0.11438803374767303,14,15
plants_and_food,plants_and_food,0.3914222717285156,15,15
plants_and_food,quantity,0.08661286532878876,16,15
plants_and_food,relational,0.060770370066165924,17,15
plants_and_food,sense.auditory,0.03536874055862427,18,15
plants_and_food,sense.visual,0.05905462056398392,19,15
plants_and_food,shapes,0.06521347910165787,20,15
plants_and_food,size,0.10023780167102814,21,15
plants_and_food,spatial,0.06192692369222641,22,15
plants_and_food,substance,0.1710183173418045,23,15
plants_and_food,temperature,0.12345457822084427,24,15
plants_and_food,time.period,0.057810038328170776,25,15
plants_and_food,time.relative,0.059692732989788055,26,15
quantity,action,0.1272614300251007,0,16
quantity,animals,0.06378518044948578,1,16
quantity,artifact,0.05974019318819046,2,16
quantity,body,0.07350863516330719,3,16
quantity,cognition,0.0886690616607666,4,16
quantity,colors,0.10743366926908493,5,16
quantity,conflict,0.09662734717130661,6,16
quantity,evaluative.negative,0.12563224136829376,7,16
quantity,evaluative.positive,0.1404329389333725,8,16
quantity,exchange,0.1336022913455963,9,16
quantity,kinship,0.08165334910154343,10,16
quantity,medicine,0.06725828349590302,11,16
quantity,movement,0.15179841220378876,12,16
quantity,person,0.13960230350494385,13,16
quantity,place,0.11278879642486572,14,16
quantity,plants_and_food,0.08661286532878876,15,16
quantity,quantity,0.4583951532840729,16,16
quantity,relational,0.2694343328475952,17,16
quantity,sense.auditory,0.09433361142873764,18,16
quantity,sense.visual,0.1284496784210205,19,16
quantity,shapes,0.0901726707816124,20,16
quantity,size,0.21370455622673035,21,16
quantity,spatial,0.1383029967546463,22,16
quantity,substance,0.06925073266029358,23,16
quantity,temperature,0.10792352259159088,24,16
quantity,time.period,0.18133077025413513,25,16
quantity,time.relative,0.18930181860923767,26,16
relational,action,0.11781321465969086,0,17
relational,animals,0.05286560207605362,1,17
relational,artifact,0.04332243278622627,2,17
relational,body,0.07306496053934097,3,17
relational,cognition,0.07389302551746368,4,17
relational,colors,0.11834502965211868,5,17
relational,conflict,0.07839149236679077,6,17
relational,evaluative.negative,0.16509860754013062,7,17
relational,evaluative.positive,0.17612841725349426,8,17
relational,exchange,0.13532903790473938,9,17
relational,kinship,0.08012105524539948,10,17
relational,medicine,0.05338321626186371,11,17
relational,movement,0.13631725311279297,12,17
relational,person,0.10839886963367462,13,17
relational,place,0.07488170266151428,14,17
relational,plants_and_food,0.060770370066165924,15,17
relational,quantity,0.2694343328475952,16,17
relational,relational,0.5252494812011719,17,17
relational,sense.auditory,0.1262301504611969,18,17
relational,sense.visual,0.14731769263744354,19,17
relational,shapes,0.07814207673072815,20,17
relational,size,0.16843785345554352,21,17
relational,spatial,0.141455739736557,22,17
relational,substance,0.06671436131000519,23,17
relational,temperature,0.12287095189094543,24,17
relational,time.period,0.15193141996860504,25,17
relational,time.relative,0.14272964000701904,26,17
sense.auditory,action,0.199965700507164,0,18
sense.auditory,animals,0.08095967769622803,1,18
sense.auditory,artifact,0.052543602883815765,2,18
sense.auditory,body,0.07892437279224396,3,18
sense.auditory,cognition,0.08893203735351562,4,18
sense.auditory,colors,0.05658945441246033,5,18
sense.auditory,conflict,0.08196842670440674,6,18
sense.auditory,evaluative.negative,0.10235247761011124,7,18
sense.auditory,evaluative.positive,0.11957652866840363,8,18
sense.auditory,exchange,0.1507168710231781,9,18
sense.auditory,kinship,0.06895773857831955,10,18
sense.auditory,medicine,0.043938130140304565,11,18
sense.auditory,movement,0.17398861050605774,12,18
sense.auditory,person,0.0789184719324112,13,18
sense.auditory,place,0.09648796916007996,14,18
sense.auditory,plants_and_food,0.03536874055862427,15,18
sense.auditory,quantity,0.09433361142873764,16,18
sense.auditory,relational,0.1262301504611969,17,18
sense.auditory,sense.auditory,0.5542165040969849,18,18
sense.auditory,sense.visual,0.17461252212524414,19,18
sense.auditory,shapes,0.07938879728317261,20,18
sense.auditory,size,0.0700906366109848,21,18
sense.auditory,spatial,0.08644548058509827,22,18
sense.auditory,substance,0.08964995294809341,23,18
sense.auditory,temperature,0.09877161681652069,24,18
sense.auditory,time.period,0.037314221262931824,25,18
sense.auditory,time.relative,0.1010916531085968,26,18
sense.visual,action,0.18384891748428345,0,19
sense.visual,animals,0.0655190497636795,1,19
sense.visual,artifact,0.09313546121120453,2,19
sense.visual,body,0.13270193338394165,3,19
sense.visual,cognition,0.15886639058589935,4,19
sense.visual,colors,0.1652001589536667,5,19
sense.visual,conflict,0.10256709158420563,6,19
sense.visual,evaluative.negative,0.12153531610965729,7,19
sense.visual,evaluative.positive,0.14146894216537476,8,19
sense.visual,exchange,0.15669399499893188,9,19
sense.visual,kinship,0.07726523280143738,10,19
sense.visual,medicine,0.0514824204146862,11,19
sense.visual,movement,0.1893865168094635,12,19
sense.visual,person,0.08791625499725342,13,19
sense.visual,place,0.09339599311351776,14,19
sense.visual,plants_and_food,0.05905462056398392,15,19
sense.visual,quantity,0.1284496784210205,16,19
sense.visual,relational,0.14731769263744354,17,19
sense.visual,sense.auditory,0.17461252212524414,18,19
sense.visual,sense.visual,0.5185853242874146,19,19
sense.visual,shapes,0.09873736649751663,20,19
sense.visual,size,0.11655488610267639,21,19
sense.visual,spatial,0.13891854882240295,22,19
sense.visual,substance,0.061868876218795776,23,19
sense.visual,temperature,0.08694104850292206,24,19
sense.visual,time.period,0.09978938102722168,25,19
sense.visual,time.relative,0.13827072083950043,26,19
shapes,action,0.07115110754966736,0,20
shapes,animals,0.09350927174091339,1,20
shapes,artifact,0.12900564074516296,2,20
shapes,body,0.13819730281829834,3,20
shapes,cognition,0.07129757106304169,4,20
shapes,colors,0.13797664642333984,5,20
shapes,conflict,0.094809390604496,6,20
shapes,evaluative.negative,0.09042750298976898,7,20
shapes,evaluative.positive,0.07162094861268997,8,20
shapes,exchange,0.06371280550956726,9,20
shapes,kinship,0.05140777304768562,10,20
shapes,medicine,0.041945964097976685,11,20
shapes,movement,0.08032776415348053,12,20
shapes,person,0.07877616584300995,13,20
shapes,place,0.10483508557081223,14,20
shapes,plants_and_food,0.06521347910165787,15,20
shapes,quantity,0.0901726707816124,16,20
shapes,relational,0.07814207673072815,17,20
shapes,sense.auditory,0.07938879728317261,18,20
shapes,sense.visual,0.09873736649751663,19,20
shapes,shapes,0.2627283036708832,20,20
shapes,size,0.09295883774757385,21,20
shapes,spatial,0.17210741341114044,22,20
shapes,substance,0.11829260736703873,23,20
shapes,temperature,0.10008395463228226,24,20
shapes,time.period,0.07784983515739441,25,20
shapes,time.relative,0.0993017852306366,26,20
size,action,0.12248620390892029,0,21
size,animals,0.08268985152244568,1,21
size,artifact,0.06207234784960747,2,21
size,body,0.08828932791948318,3,21
size,cognition,0.06306293606758118,4,21
size,colors,0.14326313138008118,5,21
size,conflict,0.09952236711978912,6,21
size,evaluative.negative,0.20214498043060303,7,21
size,evaluative.positive,0.22290368378162384,8,21
size,exchange,0.13943791389465332,9,21
size,kinship,0.06080951541662216,10,21
size,medicine,0.06559103727340698,11,21
size,movement,0.13921105861663818,12,21
size,person,0.08701471984386444,13,21
size,place,0.0861068144440651,14,21
size,plants_and_food,0.10023780167102814,15,21
size,quantity,0.21370455622673035,16,21
size,relational,0.16843785345554352,17,21
size,sense.auditory,0.0700906366109848,18,21
size,sense.visual,0.11655488610267639,19,21
size,shapes,0.09295883774757385,20,21
size,size,0.4988451302051544,21,21
size,spatial,0.15697212517261505,22,21
size,substance,0.08499099314212799,23,21
size,temperature,0.15361110866069794,24,21
size,time.period,0.10722781717777252,25,21
size,time.relative,0.1513749063014984,26,21
spatial,action,0.12219517678022385,0,22
spatial,animals,0.05015060305595398,1,22
spatial,artifact,0.11776450276374817,2,22
spatial,body,0.1648421287536621,3,22
spatial,cognition,0.06739448755979538,4,22
spatial,colors,0.15290024876594543,5,22
spatial,conflict,0.0982055738568306,6,22
spatial,evaluative.negative,0.09920841455459595,7,22
spatial,evaluative.positive,0.11853925883769989,8,22
spatial,exchange,0.0851360484957695,9,22
spatial,kinship,0.07392603158950806,10,22
spatial,medicine,0.08083243668079376,11,22
spatial,movement,0.15621662139892578,12,22
spatial,person,0.06369835883378983,13,22
spatial,place,0.1084345355629921,14,22
spatial,plants_and_food,0.06192692369222641,15,22
spatial,quantity,0.1383029967546463,16,22
spatial,relational,0.141455739736557,17,22
spatial,sense.auditory,0.08644548058509827,18,22
spatial,sense.visual,0.13891854882240295,19,22
spatial,shapes,0.17210741341114044,20,22
spatial,size,0.15697212517261505,21,22
spatial,spatial,0.3791448473930359,22,22
spatial,substance,0.0953645408153534,23,22
spatial,temperature,0.13078764081001282,24,22
spatial,time.period,0.09037189185619354,25,22
spatial,time.relative,0.15040108561515808,26,22
substance,action,0.06624753773212433,0,23
substance,animals,0.139998659491539,1,23
substance,artifact,0.1424521803855896,2,23
substance,body,0.11532477289438248,3,23
substance,cognition,0.07132436335086823,4,23
substance,colors,0.14600075781345367,5,23
substance,conflict,0.06589862704277039,6,23
substance,evaluative.negative,0.05272558331489563,7,23
substance,evaluative.positive,0.04638160765171051,8,23
substance,exchange,0.05418027192354202,9,23
substance,kinship,0.05116219446063042,10,23
substance,medicine,0.08816072344779968,11,23
substance,movement,0.0506901815533638,12,23
substance,person,0.06274890899658203,13,23
substance,place,0.12104997038841248,14,23
substance,plants_and_food,0.1710183173418045,15,23
substance,quantity,0.06925073266029358,16,23
substance,relational,0.06671436131000519,17,23
substance,sense.auditory,0.08964995294809341,18,23
substance,sense.visual,0.061868876218795776,19,23
substance,shapes,0.11829260736703873,20,23
substance,size,0.08499099314212799,21,23
substance,spatial,0.0953645408153534,22,23
substance,substance,0.3277123272418976,23,23
substance,temperature,0.15438872575759888,24,23
substance,time.period,0.055430833250284195,25,23
substance,time.relative,0.06139916181564331,26,23
temperature,action,0.128514364361763,0,24
temperature,animals,0.09405337274074554,1,24
temperature,artifact,0.08713242411613464,2,24
temperature,body,0.11232538521289825,3,24
temperature,cognition,0.0418742299079895,4,24
temperature,colors,0.17174458503723145,5,24
temperature,conflict,0.11268676072359085,6,24
temperature,evaluative.negative,0.18413546681404114,7,24
temperature,evaluative.positive,0.246561661362648,8,24
temperature,exchange,0.09187400341033936,9,24
temperature,kinship,0.07588446140289307,10,24
temperature,medicine,0.09572794288396835,11,24
temperature,movement,0.1373564451932907,12,24
temperature,person,0.037538960576057434,13,24
temperature,place,0.06797390431165695,14,24
temperature,plants_and_food,0.12345457822084427,15,24
temperature,quantity,0.10792352259159088,16,24
temperature,relational,0.12287095189094543,17,24
temperature,sense.auditory,0.09877161681652069,18,24
temperature,sense.visual,0.08694104850292206,19,24
temperature,shapes,0.10008395463228226,20,24
temperature,size,0.15361110866069794,21,24
temperature,spatial,0.13078764081001282,22,24
temperature,substance,0.15438872575759888,23,24
temperature,temperature,0.6232516765594482,24,24
temperature,time.period,0.07887125015258789,25,24
temperature,time.relative,0.09134161472320557,26,24
time.period,action,0.07927974313497543,0,25
time.period,animals,0.03804034739732742,1,25
time.period,artifact,0.06978613138198853,2,25
time.period,body,0.07125555723905563,3,25
time.period,cognition,0.08804381638765335,4,25
time.period,colors,0.08307492733001709,5,25
time.period,conflict,0.1069231778383255,6,25
time.period,evaluative.negative,0.08249545097351074,7,25
time.period,evaluative.positive,0.07516784965991974,8,25
time.period,exchange,0.0740567222237587,9,25
time.period,kinship,0.09253771603107452,10,25
time.period,medicine,0.07210229337215424,11,25
time.period,movement,0.11206349730491638,12,25
time.period,person,0.10488586127758026,13,25
time.period,place,0.14066414535045624,14,25
time.period,plants_and_food,0.057810038328170776,15,25
time.period,quantity,0.18133077025413513,16,25
time.period,relational,0.15193141996860504,17,25
time.period,sense.auditory,0.037314221262931824,18,25
time.period,sense.visual,0.09978938102722168,19,25
time.period,shapes,0.07784983515739441,20,25
time.period,size,0.10722781717777252,21,25
time.period,spatial,0.09037189185619354,22,25
time.period,substance,0.055430833250284195,23,25
time.period,temperature,0.07887125015258789,24,25
time.period,time.period,0.5522493124008179,25,25
time.period,time.relative,0.20394283533096313,26,25
time.relative,action,0.1487383097410202,0,26
time.relative,animals,0.035089656710624695,1,26
time.relative,artifact,0.04820223152637482,2,26
time.relative,body,0.10014241933822632,3,26
time.relative,cognition,0.09280054271221161,4,26
time.relative,colors,0.0773550271987915,5,26
time.relative,conflict,0.09452582150697708,6,26
time.relative,evaluative.negative,0.09571442008018494,7,26
time.relative,evaluative.positive,0.11199125647544861,8,26
time.relative,exchange,0.14702072739601135,9,26
time.relative,kinship,0.05738447979092598,10,26
time.relative,medicine,0.06523773074150085,11,26
time.relative,movement,0.21441781520843506,12,26
time.relative,person,0.061683133244514465,13,26
time.relative,place,0.11619604378938675,14,26
time.relative,plants_and_food,0.059692732989788055,15,26
time.relative,quantity,0.18930181860923767,16,26
time.relative,relational,0.14272964000701904,17,26
time.relative,sense.auditory,0.1010916531085968,18,26
time.relative,sense.visual,0.13827072083950043,19,26
time.relative,shapes,0.0993017852306366,20,26
time.relative,size,0.1513749063014984,21,26
time.relative,spatial,0.15040108561515808,22,26
time.relative,substance,0.06139916181564331,23,26
time.relative,temperature,0.09134161472320557,24,26
time.relative,time.period,0.20394283533096313,25,26
time.relative,time.relative,0.3724835515022278,26,26


==> matrix_labels.csv <==
index,label
1,animals
2,body
3,conflict
4,evaluative.negative
5,evaluative.positive
6,movement
7,plants and food
8,spatial


==> matrix_labels_full.csv <==
index,label
1,action
2,animals
3,artifact
4,body
5,cognition
6,colors
7,conflict
8,evaluative.negative
9,evaluative.positive
10,exchange
11,kinship
12,medicine
13,movement
14,person
15,place
16,plants and food
17,quantity
18,relational
19,sense.auditory
20,sense.visual
21,shapes
22,size
23,spatial
24,substance
25,temperature
26,time.period
27,time.relative


==> matrix_tp.csv <==
RowLabel,ColLabel,Value,x,y
animals,animals,0.7462030649185181,0,0
animals,body,0.4599016606807709,1,0
animals,conflict,0.46596479415893555,2,0
animals,evaluative.negative,0.40797486901283264,3,0
animals,evaluative.positive,0.4736688733100891,4,0
animals,movement,0.35044732689857483,5,0
animals,plants_and_food,0.5291991829872131,6,0
animals,spatial,0.43456923961639404,7,0
body,animals,0.4599016606807709,0,1
body,body,0.6868370771408081,1,1
body,conflict,0.520603358745575,2,1
body,evaluative.negative,0.5157299041748047,3,1
body,evaluative.positive,0.5271176099777222,4,1
body,movement,0.5557501912117004,5,1
body,plants_and_food,0.4327428638935089,6,1
body,spatial,0.6884117722511292,7,1
conflict,animals,0.46596479415893555,0,2
conflict,body,0.520603358745575,1,2
conflict,conflict,0.6945253610610962,2,2
conflict,evaluative.negative,0.5991151332855225,3,2
conflict,evaluative.positive,0.5398149490356445,4,2
conflict,movement,0.5883851051330566,5,2
conflict,plants_and_food,0.3846655786037445,6,2
conflict,spatial,0.5046783089637756,7,2
evaluative.negative,animals,0.40797486901283264,0,3
evaluative.negative,body,0.5157299041748047,1,3
evaluative.negative,conflict,0.5991151332855225,2,3
evaluative.negative,evaluative.negative,0.7786335945129395,3,3
evaluative.negative,evaluative.positive,0.6525635719299316,4,3
evaluative.negative,movement,0.5597008466720581,5,3
evaluative.negative,plants_and_food,0.44009295105934143,6,3
evaluative.negative,spatial,0.5197156667709351,7,3
evaluative.positive,animals,0.4736688733100891,0,4
evaluative.positive,body,0.5271176099777222,1,4
evaluative.positive,conflict,0.5398149490356445,2,4
evaluative.positive,evaluative.negative,0.6525635719299316,3,4
evaluative.positive,evaluative.positive,0.7368549704551697,4,4
evaluative.positive,movement,0.5677319765090942,5,4
evaluative.positive,plants_and_food,0.5033195614814758,6,4
evaluative.positive,spatial,0.5359300374984741,7,4
movement,animals,0.35044732689857483,0,5
movement,body,0.5557501912117004,1,5
movement,conflict,0.5883851051330566,2,5
movement,evaluative.negative,0.5597008466720581,3,5
movement,evaluative.positive,0.5677319765090942,4,5
movement,movement,0.764518141746521,5,5
movement,plants_and_food,0.4036484956741333,6,5
movement,spatial,0.6025010943412781,7,5
plants_and_food,animals,0.5291991829872131,0,6
plants_and_food,body,0.4327428638935089,1,6
plants_and_food,conflict,0.3846655786037445,2,6
plants_and_food,evaluative.negative,0.44009295105934143,3,6
plants_and_food,evaluative.positive,0.5033195614814758,4,6
plants_and_food,movement,0.4036484956741333,5,6
plants_and_food,plants_and_food,0.6935350298881531,6,6
plants_and_food,spatial,0.4059569835662842,7,6
spatial,animals,0.43456923961639404,0,7
spatial,body,0.6884117722511292,1,7
spatial,conflict,0.5046783089637756,2,7
spatial,evaluative.negative,0.5197156667709351,3,7
spatial,evaluative.positive,0.5359300374984741,4,7
spatial,movement,0.6025010943412781,5,7
spatial,plants_and_food,0.4059569835662842,6,7
spatial,spatial,0.8080240488052368,7,7


==> matrix_tp_full.csv <==
RowLabel,ColLabel,Value,x,y
action,action,0.5875594615936279,0,0
action,animals,0.3549025356769562,1,0
action,artifact,0.31901276111602783,2,0
action,body,0.43783053755760193,3,0
action,cognition,0.381008505821228,4,0
action,colors,0.3630797564983368,5,0
action,conflict,0.5141781568527222,6,0
action,evaluative.negative,0.4826333522796631,7,0
action,evaluative.positive,0.5137625336647034,8,0
action,exchange,0.4723544418811798,9,0
action,kinship,0.45565012097358704,10,0
action,medicine,0.4695899784564972,11,0
action,movement,0.511877715587616,12,0
action,person,0.3524835705757141,13,0
action,place,0.3096022307872772,14,0
action,plants_and_food,0.38522520661354065,15,0
action,quantity,0.35565823316574097,16,0
action,relational,0.47495949268341064,17,0
action,sense.auditory,0.47353649139404297,18,0
action,sense.visual,0.40366819500923157,19,0
action,shapes,0.36872467398643494,20,0
action,size,0.45355135202407837,21,0
action,spatial,0.40618813037872314,22,0
action,substance,0.38284263014793396,23,0
action,temperature,0.3909447193145752,24,0
action,time.period,0.40692606568336487,25,0
action,time.relative,0.469832181930542,26,0
animals,action,0.3549025356769562,0,1
animals,animals,0.7462030649185181,1,1
animals,artifact,0.4616110920906067,2,1
animals,body,0.4599016606807709,3,1
animals,cognition,0.26480793952941895,4,1
animals,colors,0.5429379940032959,5,1
animals,conflict,0.46596479415893555,6,1
animals,evaluative.negative,0.40797486901283264,7,1
animals,evaluative.positive,0.4736688733100891,8,1
animals,exchange,0.34935200214385986,9,1
animals,kinship,0.42011454701423645,10,1
animals,medicine,0.4269281029701233,11,1
animals,movement,0.35044732689857483,12,1
animals,person,0.35827863216400146,13,1
animals,place,0.351526141166687,14,1
animals,plants_and_food,0.5291991829872131,15,1
animals,quantity,0.35555514693260193,16,1
animals,relational,0.28722822666168213,17,1
animals,sense.auditory,0.3645365536212921,18,1
animals,sense.visual,0.39563021063804626,19,1
animals,shapes,0.4601275622844696,20,1
animals,size,0.44091737270355225,21,1
animals,spatial,0.43456918001174927,22,1
animals,substance,0.5127046704292297,23,1
animals,temperature,0.4220661222934723,24,1
animals,time.period,0.3558832108974457,25,1
animals,time.relative,0.28715795278549194,26,1
artifact,action,0.31901276111602783,0,2
artifact,animals,0.4616110920906067,1,2
artifact,artifact,0.7129051685333252,2,2
artifact,body,0.5517719388008118,3,2
artifact,cognition,0.4431402087211609,4,2
artifact,colors,0.48194974660873413,5,2
artifact,conflict,0.46770527958869934,6,2
artifact,evaluative.negative,0.4640668034553528,7,2
artifact,evaluative.positive,0.4711308181285858,8,2
artifact,exchange,0.4932386577129364,9,2
artifact,kinship,0.26678672432899475,10,2
artifact,medicine,0.45645442605018616,11,2
artifact,movement,0.5264008045196533,12,2
artifact,person,0.40112775564193726,13,2
artifact,place,0.4601898491382599,14,2
artifact,plants_and_food,0.42709439992904663,15,2
artifact,quantity,0.40101778507232666,16,2
artifact,relational,0.4184838831424713,17,2
artifact,sense.auditory,0.24331676959991455,18,2
artifact,sense.visual,0.5232319235801697,19,2
artifact,shapes,0.5451396107673645,20,2
artifact,size,0.44379866123199463,21,2
artifact,spatial,0.5600553154945374,22,2
artifact,substance,0.5610442757606506,23,2
artifact,temperature,0.4556453227996826,24,2
artifact,time.period,0.3649965226650238,25,2
artifact,time.relative,0.4543994665145874,26,2
body,action,0.43783053755760193,0,3
body,animals,0.4599016606807709,1,3
body,artifact,0.5517719388008118,2,3
body,body,0.6868370771408081,3,3
body,cognition,0.38512006402015686,4,3
body,colors,0.5284706354141235,5,3
body,conflict,0.520603358745575,6,3
body,evaluative.negative,0.5157299041748047,7,3
body,evaluative.positive,0.5271176099777222,8,3
body,exchange,0.445064514875412,9,3
body,kinship,0.43164926767349243,10,3
body,medicine,0.5308546423912048,11,3
body,movement,0.5557501316070557,12,3
body,person,0.33608880639076233,13,3
body,place,0.42773759365081787,14,3
body,plants_and_food,0.4327428936958313,15,3
body,quantity,0.5067993402481079,16,3
body,relational,0.4786961078643799,17,3
body,sense.auditory,0.37430277466773987,18,3
body,sense.visual,0.4401404857635498,19,3
body,shapes,0.6373860239982605,20,3
body,size,0.5249483585357666,21,3
body,spatial,0.6884117126464844,22,3
body,substance,0.5988799333572388,23,3
body,temperature,0.5373478531837463,24,3
body,time.period,0.46988189220428467,25,3
body,time.relative,0.4945216774940491,26,3
cognition,action,0.381008505821228,0,4
cognition,animals,0.26480793952941895,1,4
cognition,artifact,0.4431402087211609,2,4
cognition,body,0.38512006402015686,3,4
cognition,cognition,0.6570981740951538,4,4
cognition,colors,0.31782740354537964,5,4
cognition,conflict,0.3611624538898468,6,4
cognition,evaluative.negative,0.3446009159088135,7,4
cognition,evaluative.positive,0.4276215732097626,8,4
cognition,exchange,0.4556787610054016,9,4
cognition,kinship,0.35916194319725037,10,4
cognition,medicine,0.370473176240921,11,4
cognition,movement,0.49578097462654114,12,4
cognition,person,0.44269639253616333,13,4
cognition,place,0.367938369512558,14,4
cognition,plants_and_food,0.3392234146595001,15,4
cognition,quantity,0.4255169928073883,16,4
cognition,relational,0.5311671495437622,17,4
cognition,sense.auditory,0.34908199310302734,18,4
cognition,sense.visual,0.6251183748245239,19,4
cognition,shapes,0.35281938314437866,20,4
cognition,size,0.4571877717971802,21,4
cognition,spatial,0.3876165449619293,22,4
cognition,substance,0.365074098110199,23,4
cognition,temperature,0.2293756604194641,24,4
cognition,time.period,0.3557126224040985,25,4
cognition,time.relative,0.47715631127357483,26,4
colors,action,0.3630797564983368,0,5
colors,animals,0.5429379940032959,1,5
colors,artifact,0.48194974660873413,2,5
colors,body,0.5284706354141235,3,5
colors,cognition,0.31782740354537964,4,5
colors,colors,0.8606162071228027,5,5
colors,conflict,0.4561925530433655,6,5
colors,evaluative.negative,0.5003920793533325,7,5
colors,evaluative.positive,0.5569874048233032,8,5
colors,exchange,0.41081345081329346,9,5
colors,kinship,0.39358487725257874,10,5
colors,medicine,0.4641895890235901,11,5
colors,movement,0.38755178451538086,12,5
colors,person,0.2804583013057709,13,5
colors,place,0.28673189878463745,14,5
colors,plants_and_food,0.6104885339736938,15,5
colors,quantity,0.4215087890625,16,5
colors,relational,0.473403662443161,17,5
colors,sense.auditory,0.28983908891677856,18,5
colors,sense.visual,0.4532182812690735,19,5
colors,shapes,0.5399724245071411,20,5
colors,size,0.4970226287841797,21,5
colors,spatial,0.5636101961135864,22,5
colors,substance,0.6786870956420898,23,5
colors,temperature,0.6308109760284424,24,5
colors,time.period,0.5351309776306152,25,5
colors,time.relative,0.3978336453437805,26,5
conflict,action,0.5141781568527222,0,6
conflict,animals,0.46596479415893555,1,6
conflict,artifact,0.46770527958869934,2,6
conflict,body,0.520603358745575,3,6
conflict,cognition,0.3611624538898468,4,6
conflict,colors,0.4561925530433655,5,6
conflict,conflict,0.6945253610610962,6,6
conflict,evaluative.negative,0.5991151332855225,7,6
conflict,evaluative.positive,0.5398150086402893,8,6
conflict,exchange,0.4890398383140564,9,6
conflict,kinship,0.4462195634841919,10,6
conflict,medicine,0.5223426222801208,11,6
conflict,movement,0.5883851051330566,12,6
conflict,person,0.4280562400817871,13,6
conflict,place,0.3480113446712494,14,6
conflict,plants_and_food,0.3846656084060669,15,6
conflict,quantity,0.4028422236442566,16,6
conflict,relational,0.5034396648406982,17,6
conflict,sense.auditory,0.4732576608657837,18,6
conflict,sense.visual,0.41088083386421204,19,6
conflict,shapes,0.44270259141921997,20,6
conflict,size,0.5290123224258423,21,6
conflict,spatial,0.5046783089637756,22,6
conflict,substance,0.4361079931259155,23,6
conflict,temperature,0.42413896322250366,24,6
conflict,time.period,0.4036403000354767,25,6
conflict,time.relative,0.4955998957157135,26,6
evaluative.negative,action,0.4826333522796631,0,7
evaluative.negative,animals,0.40797486901283264,1,7
evaluative.negative,artifact,0.4640668034553528,2,7
evaluative.negative,body,0.5157299041748047,3,7
evaluative.negative,cognition,0.3446009159088135,4,7
evaluative.negative,colors,0.5003920793533325,5,7
evaluative.negative,conflict,0.5991151332855225,6,7
evaluative.negative,evaluative.negative,0.7786335945129395,7,7
evaluative.negative,evaluative.positive,0.6525635719299316,8,7
evaluative.negative,exchange,0.4364508390426636,9,7
evaluative.negative,kinship,0.3823547661304474,10,7
evaluative.negative,medicine,0.5898863077163696,11,7
evaluative.negative,movement,0.5597008466720581,12,7
evaluative.negative,person,0.33963605761528015,13,7
evaluative.negative,place,0.3291056752204895,14,7
evaluative.negative,plants_and_food,0.4400929808616638,15,7
evaluative.negative,quantity,0.38269275426864624,16,7
evaluative.negative,relational,0.5368006229400635,17,7
evaluative.negative,sense.auditory,0.35723546147346497,18,7
evaluative.negative,sense.visual,0.34374651312828064,19,7
evaluative.negative,shapes,0.4321819245815277,20,7
evaluative.negative,size,0.6070845723152161,21,7
evaluative.negative,spatial,0.5197156667709351,22,7
evaluative.negative,substance,0.5420095920562744,23,7
evaluative.negative,temperature,0.5250993967056274,24,7
evaluative.negative,time.period,0.33124542236328125,25,7
evaluative.negative,time.relative,0.41715750098228455,26,7
evaluative.positive,action,0.5137625336647034,0,8
evaluative.positive,animals,0.4736688733100891,1,8
evaluative.positive,artifact,0.4711308181285858,2,8
evaluative.positive,body,0.5271176099777222,3,8
evaluative.positive,cognition,0.4276215732097626,4,8
evaluative.positive,colors,0.5569874048233032,5,8
evaluative.positive,conflict,0.5398150086402893,6,8
evaluative.positive,evaluative.negative,0.6525635719299316,7,8
evaluative.positive,evaluative.positive,0.7368549108505249,8,8
evaluative.positive,exchange,0.5053855180740356,9,8
evaluative.positive,kinship,0.4071521461009979,10,8
evaluative.positive,medicine,0.44570186734199524,11,8
evaluative.positive,movement,0.5677319765090942,12,8
evaluative.positive,person,0.3760446012020111,13,8
evaluative.positive,place,0.3632296025753021,14,8
evaluative.positive,plants_and_food,0.5033195614814758,15,8
evaluative.positive,quantity,0.5019705295562744,16,8
evaluative.positive,relational,0.5931128263473511,17,8
evaluative.positive,sense.auditory,0.45265182852745056,18,8
evaluative.positive,sense.visual,0.47260576486587524,19,8
evaluative.positive,shapes,0.47554582357406616,20,8
evaluative.positive,size,0.6806648969650269,21,8
evaluative.positive,spatial,0.5359299778938293,22,8
evaluative.positive,substance,0.5619663000106812,23,8
evaluative.positive,temperature,0.5554672479629517,24,8
evaluative.positive,time.period,0.47090840339660645,25,8
evaluative.positive,time.relative,0.5155817270278931,26,8
exchange,action,0.4723544418811798,0,9
exchange,animals,0.34935200214385986,1,9
exchange,artifact,0.4932386577129364,2,9
exchange,body,0.445064514875412,3,9
exchange,cognition,0.4556787610054016,4,9
exchange,colors,0.41081345081329346,5,9
exchange,conflict,0.4890398383140564,6,9
exchange,evaluative.negative,0.4364508390426636,7,9
exchange,evaluative.positive,0.5053855180740356,8,9
exchange,exchange,0.7707505226135254,9,9
exchange,kinship,0.42041707038879395,10,9
exchange,medicine,0.5268956422805786,11,9
exchange,movement,0.5680146217346191,12,9
exchange,person,0.41370221972465515,13,9
exchange,place,0.3942200839519501,14,9
exchange,plants_and_food,0.5032196640968323,15,9
exchange,quantity,0.48473870754241943,16,9
exchange,relational,0.5357069969177246,17,9
exchange,sense.auditory,0.3145345449447632,18,9
exchange,sense.visual,0.5232817530632019,19,9
exchange,shapes,0.44555723667144775,20,9
exchange,size,0.5426812767982483,21,9
exchange,spatial,0.42900145053863525,22,9
exchange,substance,0.46850329637527466,23,9
exchange,temperature,0.4990050196647644,24,9
exchange,time.period,0.4015451669692993,25,9
exchange,time.relative,0.4907481372356415,26,9
kinship,action,0.45565012097358704,0,10
kinship,animals,0.42011454701423645,1,10
kinship,artifact,0.26678672432899475,2,10
kinship,body,0.43164926767349243,3,10
kinship,cognition,0.35916194319725037,4,10
kinship,colors,0.39358487725257874,5,10
kinship,conflict,0.4462195634841919,6,10
kinship,evaluative.negative,0.3823547661304474,7,10
kinship,evaluative.positive,0.4071521461009979,8,10
kinship,exchange,0.42041707038879395,9,10
kinship,kinship,0.6699463725090027,10,10
kinship,medicine,0.4942910373210907,11,10
kinship,movement,0.40880057215690613,12,10
kinship,person,0.5110558867454529,13,10
kinship,place,0.3648674190044403,14,10
kinship,plants_and_food,0.396877646446228,15,10
kinship,quantity,0.35394003987312317,16,10
kinship,relational,0.44672486186027527,17,10
kinship,sense.auditory,0.3852737247943878,18,10
kinship,sense.visual,0.35712024569511414,19,10
kinship,shapes,0.37307822704315186,20,10
kinship,size,0.34026607871055603,21,10
kinship,spatial,0.4421243369579315,22,10
kinship,substance,0.39487898349761963,23,10
kinship,temperature,0.2915407121181488,24,10
kinship,time.period,0.3557187616825104,25,10
kinship,time.relative,0.32703864574432373,26,10
medicine,action,0.4695899784564972,0,11
medicine,animals,0.4269281029701233,1,11
medicine,artifact,0.45645442605018616,2,11
medicine,body,0.5308546423912048,3,11
medicine,cognition,0.370473176240921,4,11
medicine,colors,0.4641895890235901,5,11
medicine,conflict,0.5223426222801208,6,11
medicine,evaluative.negative,0.5898863077163696,7,11
medicine,evaluative.positive,0.44570186734199524,8,11
medicine,exchange,0.5268956422805786,9,11
medicine,kinship,0.4942910373210907,10,11
medicine,medicine,0.9999998807907104,11,11
medicine,movement,0.5439647436141968,12,11
medicine,person,0.3435083031654358,13,11
medicine,place,0.33852341771125793,14,11
medicine,plants_and_food,0.5863676071166992,15,11
medicine,quantity,0.403922975063324,16,11
medicine,relational,0.4427540600299835,17,11
medicine,sense.auditory,0.16009411215782166,18,11
medicine,sense.visual,0.3874056339263916,19,11
medicine,shapes,0.4908544421195984,20,11
medicine,size,0.48894643783569336,21,11
medicine,spatial,0.49587953090667725,22,11
medicine,substance,0.5885303616523743,23,11
medicine,temperature,0.4931764006614685,24,11
medicine,time.period,0.40101927518844604,25,11
medicine,time.relative,0.45983362197875977,26,11
movement,action,0.511877715587616,0,12
movement,animals,0.35044732689857483,1,12
movement,artifact,0.5264008045196533,2,12
movement,body,0.5557501316070557,3,12
movement,cognition,0.49578097462654114,4,12
movement,colors,0.38755178451538086,5,12
movement,conflict,0.5883851051330566,6,12
movement,evaluative.negative,0.5597008466720581,7,12
movement,evaluative.positive,0.5677319765090942,8,12
movement,exchange,0.5680146217346191,9,12
movement,kinship,0.40880057215690613,10,12
movement,medicine,0.5439647436141968,11,12
movement,movement,0.764518141746521,12,12
movement,person,0.43286457657814026,13,12
movement,place,0.5658581256866455,14,12
movement,plants_and_food,0.4036484956741333,15,12
movement,quantity,0.46781373023986816,16,12
movement,relational,0.5757202506065369,17,12
movement,sense.auditory,0.38194015622138977,18,12
movement,sense.visual,0.48879867792129517,19,12
movement,shapes,0.45814985036849976,20,12
movement,size,0.597326934337616,21,12
movement,spatial,0.6025010943412781,22,12
movement,substance,0.5086581110954285,23,12
movement,temperature,0.5401393175125122,24,12
movement,time.period,0.48117852210998535,25,12
movement,time.relative,0.6512072086334229,26,12
person,action,0.3524835705757141,0,13
person,animals,0.35827863216400146,1,13
person,artifact,0.40112775564193726,2,13
person,body,0.33608880639076233,3,13
person,cognition,0.44269639253616333,4,13
person,colors,0.2804583013057709,5,13
person,conflict,0.4280562400817871,6,13
person,evaluative.negative,0.33963605761528015,7,13
person,evaluative.positive,0.3760446012020111,8,13
person,exchange,0.41370221972465515,9,13
person,kinship,0.5110558867454529,10,13
person,medicine,0.3435083031654358,11,13
person,movement,0.43286457657814026,12,13
person,person,0.8670018911361694,13,13
person,place,0.5085381865501404,14,13
person,plants_and_food,0.2311374992132187,15,13
person,quantity,0.3655645251274109,16,13
person,relational,0.45949095487594604,17,13
person,sense.auditory,0.3318362832069397,18,13
person,sense.visual,0.3770841956138611,19,13
person,shapes,0.27731800079345703,20,13
person,size,0.38044172525405884,21,13
person,spatial,0.355390727519989,22,13
person,substance,0.3220827877521515,23,13
person,temperature,0.20308631658554077,24,13
person,time.period,0.38516658544540405,25,13
person,time.relative,0.4138503074645996,26,13
place,action,0.3096022307872772,0,14
place,animals,0.351526141166687,1,14
place,artifact,0.4601898491382599,2,14
place,body,0.42773759365081787,3,14
place,cognition,0.367938369512558,4,14
place,colors,0.28673189878463745,5,14
place,conflict,0.3480113446712494,6,14
place,evaluative.negative,0.3291056752204895,7,14
place,evaluative.positive,0.3632296025753021,8,14
place,exchange,0.3942200839519501,9,14
place,kinship,0.3648674190044403,10,14
place,medicine,0.33852341771125793,11,14
place,movement,0.5658581256866455,12,14
place,person,0.5085381865501404,13,14
place,place,0.8320965766906738,14,14
place,plants_and_food,0.31439560651779175,15,14
place,quantity,0.2648971676826477,16,14
place,relational,0.29427534341812134,17,14
place,sense.auditory,0.16412261128425598,18,14
place,sense.visual,0.34989601373672485,19,14
place,shapes,0.39528197050094604,20,14
place,size,0.40011709928512573,21,14
place,spatial,0.5295294523239136,22,14
place,substance,0.42559880018234253,23,14
place,temperature,0.4474228024482727,24,14
place,time.period,0.4050390422344208,25,14
place,time.relative,0.5069409608840942,26,14
plants_and_food,action,0.38522520661354065,0,15
plants_and_food,animals,0.5291991829872131,1,15
plants_and_food,artifact,0.42709439992904663,2,15
plants_and_food,body,0.4327428936958313,3,15
plants_and_food,cognition,0.3392234146595001,4,15
plants_and_food,colors,0.6104885339736938,5,15
plants_and_food,conflict,0.3846656084060669,6,15
plants_and_food,evaluative.negative,0.4400929808616638,7,15
plants_and_food,evaluative.positive,0.5033195614814758,8,15
plants_and_food,exchange,0.5032196640968323,9,15
plants_and_food,kinship,0.396877646446228,10,15
plants_and_food,medicine,0.5863676071166992,11,15
plants_and_food,movement,0.4036484956741333,12,15
plants_and_food,person,0.2311374992132187,13,15
plants_and_food,place,0.31439560651779175,14,15
plants_and_food,plants_and_food,0.6935350894927979,15,15
plants_and_food,quantity,0.3936259150505066,16,15
plants_and_food,relational,0.3734724521636963,17,15
plants_and_food,sense.auditory,0.292599618434906,18,15
plants_and_food,sense.visual,0.3970561623573303,19,15
plants_and_food,shapes,0.4778250455856323,20,15
plants_and_food,size,0.4781045913696289,21,15
plants_and_food,spatial,0.4059569835662842,22,15
plants_and_food,substance,0.6548765301704407,23,15
plants_and_food,temperature,0.5955089926719666,24,15
plants_and_food,time.period,0.40351104736328125,25,15
plants_and_food,time.relative,0.3483273386955261,26,15
quantity,action,0.35565823316574097,0,16
quantity,animals,0.35555514693260193,1,16
quantity,artifact,0.40101778507232666,2,16
quantity,body,0.5067993402481079,3,16
quantity,cognition,0.4255169928073883,4,16
quantity,colors,0.4215087890625,5,16
quantity,conflict,0.4028422236442566,6,16
quantity,evaluative.negative,0.38269275426864624,7,16
quantity,evaluative.positive,0.5019705295562744,8,16
quantity,exchange,0.48473870754241943,9,16
quantity,kinship,0.35394003987312317,10,16
quantity,medicine,0.403922975063324,11,16
quantity,movement,0.46781373023986816,12,16
quantity,person,0.3655645251274109,13,16
quantity,place,0.2648971676826477,14,16
quantity,plants_and_food,0.3936259150505066,15,16
quantity,quantity,0.7435032725334167,16,16
quantity,relational,0.5327391624450684,17,16
quantity,sense.auditory,0.34070029854774475,18,16
quantity,sense.visual,0.42069125175476074,19,16
quantity,shapes,0.49494796991348267,20,16
quantity,size,0.6228289604187012,21,16
quantity,spatial,0.4465263783931732,22,16
quantity,substance,0.4148789942264557,23,16
quantity,temperature,0.3954452574253082,24,16
quantity,time.period,0.548682689666748,25,16
quantity,time.relative,0.5072256922721863,26,16
relational,action,0.47495949268341064,0,17
relational,animals,0.28722822666168213,1,17
relational,artifact,0.4184838831424713,2,17
relational,body,0.4786961078643799,3,17
relational,cognition,0.5311671495437622,4,17
relational,colors,0.473403662443161,5,17
relational,conflict,0.5034396648406982,6,17
relational,evaluative.negative,0.5368006229400635,7,17
relational,evaluative.positive,0.5931128263473511,8,17
relational,exchange,0.5357069969177246,9,17
relational,kinship,0.44672486186027527,10,17
relational,medicine,0.4427540600299835,11,17
relational,movement,0.5757202506065369,12,17
relational,person,0.45949095487594604,13,17
relational,place,0.29427534341812134,14,17
relational,plants_and_food,0.3734724521636963,15,17
relational,quantity,0.5327391624450684,16,17
relational,relational,0.7770583629608154,17,17
relational,sense.auditory,0.4280087351799011,18,17
relational,sense.visual,0.5250458717346191,19,17
relational,shapes,0.3840091824531555,20,17
relational,size,0.6171516180038452,21,17
relational,spatial,0.526027500629425,22,17
relational,substance,0.43909987807273865,23,17
relational,temperature,0.4146842956542969,24,17
relational,time.period,0.4600025415420532,25,17
relational,time.relative,0.5927119255065918,26,17
sense.auditory,action,0.47353649139404297,0,18
sense.auditory,animals,0.3645365536212921,1,18
sense.auditory,artifact,0.24331676959991455,2,18
sense.auditory,body,0.37430277466773987,3,18
sense.auditory,cognition,0.34908199310302734,4,18
sense.auditory,colors,0.28983908891677856,5,18
sense.auditory,conflict,0.4732576608657837,6,18
sense.auditory,evaluative.negative,0.35723546147346497,7,18
sense.auditory,evaluative.positive,0.45265182852745056,8,18
sense.auditory,exchange,0.3145345449447632,9,18
sense.auditory,kinship,0.3852737247943878,10,18
sense.auditory,medicine,0.16009411215782166,11,18
sense.auditory,movement,0.38194015622138977,12,18
sense.auditory,person,0.3318362832069397,13,18
sense.auditory,place,0.16412261128425598,14,18
sense.auditory,plants_and_food,0.292599618434906,15,18
sense.auditory,quantity,0.34070029854774475,16,18
sense.auditory,relational,0.4280087351799011,17,18
sense.auditory,sense.auditory,0.7567800283432007,18,18
sense.auditory,sense.visual,0.312704861164093,19,18
sense.auditory,shapes,0.32588139176368713,20,18
sense.auditory,size,0.3803686797618866,21,18
sense.auditory,spatial,0.3470109701156616,22,18
sense.auditory,substance,0.36335301399230957,23,18
sense.auditory,temperature,0.30865374207496643,24,18
sense.auditory,time.period,0.3230213522911072,25,18
sense.auditory,time.relative,0.372887521982193,26,18
sense.visual,action,0.40366819500923157,0,19
sense.visual,animals,0.39563021063804626,1,19
sense.visual,artifact,0.5232319235801697,2,19
sense.visual,body,0.4401404857635498,3,19
sense.visual,cognition,0.6251183748245239,4,19
sense.visual,colors,0.4532182812690735,5,19
sense.visual,conflict,0.41088083386421204,6,19
sense.visual,evaluative.negative,0.34374651312828064,7,19
sense.visual,evaluative.positive,0.47260576486587524,8,19
sense.visual,exchange,0.5232817530632019,9,19
sense.visual,kinship,0.35712024569511414,10,19
sense.visual,medicine,0.3874056339263916,11,19
sense.visual,movement,0.48879867792129517,12,19
sense.visual,person,0.3770841956138611,13,19
sense.visual,place,0.34989601373672485,14,19
sense.visual,plants_and_food,0.3970561623573303,15,19
sense.visual,quantity,0.42069125175476074,16,19
sense.visual,relational,0.5250458717346191,17,19
sense.visual,sense.auditory,0.312704861164093,18,19
sense.visual,sense.visual,0.7817151546478271,19,19
sense.visual,shapes,0.464044451713562,20,19
sense.visual,size,0.47180861234664917,21,19
sense.visual,spatial,0.48198699951171875,22,19
sense.visual,substance,0.3612626791000366,23,19
sense.visual,temperature,0.2229091376066208,24,19
sense.visual,time.period,0.4211083948612213,25,19
sense.visual,time.relative,0.5081446170806885,26,19
shapes,action,0.36872467398643494,0,20
shapes,animals,0.4601275622844696,1,20
shapes,artifact,0.5451396107673645,2,20
shapes,body,0.6373860239982605,3,20
shapes,cognition,0.35281938314437866,4,20
shapes,colors,0.5399724245071411,5,20
shapes,conflict,0.44270259141921997,6,20
shapes,evaluative.negative,0.4321819245815277,7,20
shapes,evaluative.positive,0.47554582357406616,8,20
shapes,exchange,0.44555723667144775,9,20
shapes,kinship,0.37307822704315186,10,20
shapes,medicine,0.4908544421195984,11,20
shapes,movement,0.45814985036849976,12,20
shapes,person,0.27731800079345703,13,20
shapes,place,0.39528197050094604,14,20
shapes,plants_and_food,0.4778250455856323,15,20
shapes,quantity,0.49494796991348267,16,20
shapes,relational,0.3840091824531555,17,20
shapes,sense.auditory,0.32588139176368713,18,20
shapes,sense.visual,0.464044451713562,19,20
shapes,shapes,0.717092752456665,20,20
shapes,size,0.4940895140171051,21,20
shapes,spatial,0.6282470226287842,22,20
shapes,substance,0.5863022208213806,23,20
shapes,temperature,0.4971756339073181,24,20
shapes,time.period,0.5041904449462891,25,20
shapes,time.relative,0.46527695655822754,26,20
size,action,0.45355135202407837,0,21
size,animals,0.44091737270355225,1,21
size,artifact,0.44379866123199463,2,21
size,body,0.5249483585357666,3,21
size,cognition,0.4571877717971802,4,21
size,colors,0.4970226287841797,5,21
size,conflict,0.5290123224258423,6,21
size,evaluative.negative,0.6070845723152161,7,21
size,evaluative.positive,0.6806648969650269,8,21
size,exchange,0.5426812767982483,9,21
size,kinship,0.34026607871055603,10,21
size,medicine,0.48894643783569336,11,21
size,movement,0.597326934337616,12,21
size,person,0.38044172525405884,13,21
size,place,0.40011709928512573,14,21
size,plants_and_food,0.4781045913696289,15,21
size,quantity,0.6228289604187012,16,21
size,relational,0.6171516180038452,17,21
size,sense.auditory,0.3803686797618866,18,21
size,sense.visual,0.47180861234664917,19,21
size,shapes,0.4940895140171051,20,21
size,size,0.8599649667739868,21,21
size,spatial,0.4931753873825073,22,21
size,substance,0.5120187401771545,23,21
size,temperature,0.53814697265625,24,21
size,time.period,0.505131721496582,25,21
size,time.relative,0.6077449321746826,26,21
spatial,action,0.40618813037872314,0,22
spatial,animals,0.43456918001174927,1,22
spatial,artifact,0.5600553154945374,2,22
spatial,body,0.6884117126464844,3,22
spatial,cognition,0.3876165449619293,4,22
spatial,colors,0.5636101961135864,5,22
spatial,conflict,0.5046783089637756,6,22
spatial,evaluative.negative,0.5197156667709351,7,22
spatial,evaluative.positive,0.5359299778938293,8,22
spatial,exchange,0.42900145053863525,9,22
spatial,kinship,0.4421243369579315,10,22
spatial,medicine,0.49587953090667725,11,22
spatial,movement,0.6025010943412781,12,22
spatial,person,0.355390727519989,13,22
spatial,place,0.5295294523239136,14,22
spatial,plants_and_food,0.4059569835662842,15,22
spatial,quantity,0.4465263783931732,16,22
spatial,relational,0.526027500629425,17,22
spatial,sense.auditory,0.3470109701156616,18,22
spatial,sense.visual,0.48198699951171875,19,22
spatial,shapes,0.6282470226287842,20,22
spatial,size,0.4931753873825073,21,22
spatial,spatial,0.8080240488052368,22,22
spatial,substance,0.6132045984268188,23,22
spatial,temperature,0.5700654983520508,24,22
spatial,time.period,0.5040299892425537,25,22
spatial,time.relative,0.5515387654304504,26,22
substance,action,0.38284263014793396,0,23
substance,animals,0.5127046704292297,1,23
substance,artifact,0.5610442757606506,2,23
substance,body,0.5988799333572388,3,23
substance,cognition,0.365074098110199,4,23
substance,colors,0.6786870956420898,5,23
substance,conflict,0.4361079931259155,6,23
substance,evaluative.negative,0.5420095920562744,7,23
substance,evaluative.positive,0.5619663000106812,8,23
substance,exchange,0.46850329637527466,9,23
substance,kinship,0.39487898349761963,10,23
substance,medicine,0.5885303616523743,11,23
substance,movement,0.5086581110954285,12,23
substance,person,0.3220827877521515,13,23
substance,place,0.42559880018234253,14,23
substance,plants_and_food,0.6548765301704407,15,23
substance,quantity,0.4148789942264557,16,23
substance,relational,0.43909987807273865,17,23
substance,sense.auditory,0.36335301399230957,18,23
substance,sense.visual,0.3612626791000366,19,23
substance,shapes,0.5863022208213806,20,23
substance,size,0.5120187401771545,21,23
substance,spatial,0.6132045984268188,22,23
substance,substance,0.8456265926361084,23,23
substance,temperature,0.7773157358169556,24,23
substance,time.period,0.44795286655426025,25,23
substance,time.relative,0.4053042531013489,26,23
temperature,action,0.3909447193145752,0,24
temperature,animals,0.4220661222934723,1,24
temperature,artifact,0.4556453227996826,2,24
temperature,body,0.5373478531837463,3,24
temperature,cognition,0.2293756604194641,4,24
temperature,colors,0.6308109760284424,5,24
temperature,conflict,0.42413896322250366,6,24
temperature,evaluative.negative,0.5250993967056274,7,24
temperature,evaluative.positive,0.5554672479629517,8,24
temperature,exchange,0.4990050196647644,9,24
temperature,kinship,0.2915407121181488,10,24
temperature,medicine,0.4931764006614685,11,24
temperature,movement,0.5401393175125122,12,24
temperature,person,0.20308631658554077,13,24
temperature,place,0.4474228024482727,14,24
temperature,plants_and_food,0.5955089926719666,15,24
temperature,quantity,0.3954452574253082,16,24
temperature,relational,0.4146842956542969,17,24
temperature,sense.auditory,0.30865374207496643,18,24
temperature,sense.visual,0.2229091376066208,19,24
temperature,shapes,0.4971756339073181,20,24
temperature,size,0.53814697265625,21,24
temperature,spatial,0.5700654983520508,22,24
temperature,substance,0.7773157358169556,23,24
temperature,temperature,0.9633491039276123,24,24
temperature,time.period,0.5293233394622803,25,24
temperature,time.relative,0.4713398218154907,26,24
time.period,action,0.40692606568336487,0,25
time.period,animals,0.3558832108974457,1,25
time.period,artifact,0.3649965226650238,2,25
time.period,body,0.46988189220428467,3,25
time.period,cognition,0.3557126224040985,4,25
time.period,colors,0.5351309776306152,5,25
time.period,conflict,0.4036403000354767,6,25
time.period,evaluative.negative,0.33124542236328125,7,25
time.period,evaluative.positive,0.47090840339660645,8,25
time.period,exchange,0.4015451669692993,9,25
time.period,kinship,0.3557187616825104,10,25
time.period,medicine,0.40101927518844604,11,25
time.period,movement,0.48117852210998535,12,25
time.period,person,0.38516658544540405,13,25
time.period,place,0.4050390422344208,14,25
time.period,plants_and_food,0.40351104736328125,15,25
time.period,quantity,0.548682689666748,16,25
time.period,relational,0.4600025415420532,17,25
time.period,sense.auditory,0.3230213522911072,18,25
time.period,sense.visual,0.4211083948612213,19,25
time.period,shapes,0.5041904449462891,20,25
time.period,size,0.505131721496582,21,25
time.period,spatial,0.5040299892425537,22,25
time.period,substance,0.44795286655426025,23,25
time.period,temperature,0.5293233394622803,24,25
time.period,time.period,0.7876145243644714,25,25
time.period,time.relative,0.6754554510116577,26,25
time.relative,action,0.469832181930542,0,26
time.relative,animals,0.28715795278549194,1,26
time.relative,artifact,0.4543994665145874,2,26
time.relative,body,0.4945216774940491,3,26
time.relative,cognition,0.47715631127357483,4,26
time.relative,colors,0.3978336453437805,5,26
time.relative,conflict,0.4955998957157135,6,26
time.relative,evaluative.negative,0.41715750098228455,7,26
time.relative,evaluative.positive,0.5155817270278931,8,26
time.relative,exchange,0.4907481372356415,9,26
time.relative,kinship,0.32703864574432373,10,26
time.relative,medicine,0.45983362197875977,11,26
time.relative,movement,0.6512072086334229,12,26
time.relative,person,0.4138503074645996,13,26
time.relative,place,0.5069409608840942,14,26
time.relative,plants_and_food,0.3483273386955261,15,26
time.relative,quantity,0.5072256922721863,16,26
time.relative,relational,0.5927119255065918,17,26
time.relative,sense.auditory,0.372887521982193,18,26
time.relative,sense.visual,0.5081446170806885,19,26
time.relative,shapes,0.46527695655822754,20,26
time.relative,size,0.6077449321746826,21,26
time.relative,spatial,0.5515387654304504,22,26
time.relative,substance,0.4053042531013489,23,26
time.relative,temperature,0.4713398218154907,24,26
time.relative,time.period,0.6754554510116577,25,26
time.relative,time.relative,0.8230080008506775,26,26

